KFCNet: Knowledge Filtering and Contrastive Learning Network for Generative Commonsense Reasoning

Pre-trained language models have led to substantial gains over a broad range of natural language processing (NLP) tasks, but have been shown to have limitations for natural language generation tasks with high-quality requirements on the output, such as commonsense generation and ad keyword generation. In this work, we present a novel Knowledge Filtering and Contrastive learning Network (KFCNet) which references external knowledge and achieves better generation performance. Specifically, we propose a BERT-based filter model to remove low-quality candidates, and apply contrastive learning separately to each of the encoder and decoder, within a general encoder--decoder architecture. The encoder contrastive module helps to capture global target semantics during encoding, and the decoder contrastive module enhances the utility of retrieved prototypes while learning general features. Extensive experiments on the CommonGen benchmark show that our model outperforms the previous state of the art by a large margin: +6.6 points (42.5 vs. 35.9) for BLEU-4, +3.7 points (33.3 vs. 29.6) for SPICE, and +1.3 points (18.3 vs. 17.0) for CIDEr. We further verify the effectiveness of the proposed contrastive module on ad keyword generation, and show that our model has potential commercial value.

==> response.txt <==
We would like to thank all reviewers for attention to detail in reviewing our paper.
We find all reviewers mentioned model's efficiency. We apologize for the unclear and misunderstanding statement in the paper.
We have explained it in detail in this letter and would revise the camera-ready paper to explain this better.

== R1

>> Comparison with EKI

Both methods are based on a retrieve-and-generation framework. There are two key differences:
1. we use a 2-stage retrieval approach, while EKI uses a 1-stage (sparse vector similarity) approach.
2. We use contrastive learning while EKI does not. In detail, EKI has two modules to deal with retrieval noise, as mentioned on lines 123-125 (Fan et al).
The corpus that we apply retrieval to is the same as EKI, meaning that the comparison is fair.

>> Time-consuming pipeline process

We agree the entire proposed pipeline process takes more time that a single generation model.
The key is that even without a filter (from n candidates to k prototypes), we can still get SOTA results (see Table 3) taking the same time as EKI.
We put the entire process in the paper because it results in the best results, but in practice, it is a trade-off between performance and time, and we can save time by removing the filter and still get SOTA.

>> To the questions:

>> How N and k were set in the experiment?
N=8 and k=2 in our experiment.
Experience shows that at least 2 high-quality prototypes can be retrieved with N=8.
k=2 means that for each input, we construct one positive sample which is widely used in contrastive leaning work.

>> Weight of folds (d)
They were given different priorities, but have the same weight once they are selected into the candidate set (N).

>> Are there k input sets for the model and k outputs as well?
No, we use k prototypes, but as mentioned on l.256, we concatenate one prototype with each concept, and there is only one output.

>> where the memory bank is located in their structure and/or how the input/output is connected?
The memory bank of items is a network class, and representations are saved into it after each input is encoded.

>> The terminology "key" and "query" appear in 310-318.
These are terms from contrastive learning: keys are representations stored in the memory bank, and the query is the current encoded representation.

We will clarify these details in the camera-ready paper.


== R2

>> Inference efficiency

We achieve the SOTA with 8 candidates and 2 prototypes. During inference, only one prototype is needed.
The inference time consists of 3 parts:
(1) BM25 search time;
(2) BERT filter inference time: BERT filter is used for the fine-grained selection, only a few candidates left after BM25 and it can be processed in one batch, so the cost is small (even we remove this part, our model still achieve SOTA performance);
(3) BART inference time for a single input (All contrastive module will be disabled during inference).
As stated in our response to Reviewer 1, efficiency is not an issue, as we will clarify in the paper.

>> Some advanced methods, e.g., BERT Score

As we mentioned in the paper, the sparse vector retriever performs better than a single dense vector retriever for entity-centric tasks.
If use a single BERT scorer to score all candidates for each input, the efficiency will be greatly descrease.
If use the idea of DPR to pre-encode all candidates and use FAISS to search top-k similar candidates with the inputs, it does not achieve better results than our approach.
We will add experimental results to the camera-ready paper to demonstrate this.

>> Missing References

We will include more related work in the camera-ready paper.


== R3

>> Efficiency

We will provide more analysis of efficiency.
Actually, CL is not a problem because:

1. During training, the momentum encoder and decoder do not need gradients and back-propagation, and therefore take no more than 2x time than training a single generator.
2. During inference, the momentum encoder and decoder are disabled, and the inference time of the model is the same as a single generator.

The retrieval takes some time, but we have made it efficient by using a BM25 retriever and BERT filter.
The BERT filter is trained separately from the generator and used to retrieve all prototypes once.
After that, we train the generator.

>> Case study

We didn't include sample outputs for the different methods because of space limitations, but can provide them in the camera-ready paper.


==> review.txt <==
=========================================================================== 
EMNLP 2021 Reviews for Submission #2671
============================================================================ 

Title: KFC: Knowledge Filtering and Contrastive Learning for Generative Commonsense Reasoning
Authors: Haonan Li, Yeyun Gong, Jian Jiao, Ruofei Zhang, Timothy Baldwin and Nan Duan


============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
* What is the paper about?
This paper covers a commonsense reasoning problem. In detail, they focus on the CommonGen task, a generation task aiming at producing daily life texts from given concept words.
The authors pointed out the difficulties of the existing methods attempting to generate a target text from the given concept set composed of a bag of words. Then they proposed a model named KFC to overcome these problems. The core ideas of KFC are suggesting a way to utilize external resources (BERT-based filter model) and an effective way to learn representation (contrast learning for enc-dec model).

* contributions & main strengths:
The authors presented a two-stage process for extracting high-quality prototypes from external resources: They first search for initial candidates using sparse representations and then select k prototypes via the BERT model. They demonstrated that this approach contributes to performance improvement.
Moreover, the performance has been further improved by applying a contrastive learning method. In particular, it was impressive for me that the contrastive learning used mainly in the computer vision field was adapted to the NLP field.

* weakness:
(1) The author compared the performance of their model with the existing method named EKI. They mentioned that EKI also utilizes external resources using the retrieval method, likewise as in their study. However, I could not find some explanation for what additionally makes their work different from EKI (e.g. did they use the same dataset as that used for this research? or are there any architectural differences?) Therefore, it is difficult for me to judge how their proposal compares to EKI and whether the comparison is fair. 
(2) If my understanding is correct, they can obtain final results along such pipeline: Searching for N sentences in the entire dataset D -> Filtering k prototypes from the N sentences using BERT -> Building augmented inputs by combining the k prototypes together with given concepts -> Producing final results. However, this pipeline process seems to be a time-consuming way to utilize external resources.
(3) Lastly, this paper seems to omit some details, and some explanations are too concise, making it difficult to understand. I summarized my opinions in "2. Questions for the author" section.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
They have achieved state-of-the-art performance in the CommonGen task. Their approaches, which are augmenting inputs by using external resources and the adaptation of contrastive learning, are impressive.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I like their core idea. However, it seems that their processing is inefficient, and also the authors omit some details of the comparison with the previous SOTA method (EKI). 
From my perspective, some explanations described in this paper are difficult to understand clearly, which I commented on in the "Questions for authors" section.
Lastly, apart from the leaderboard result, they do not provide reliable evidence (i.e. supplementary material) to support their experimental results, such as source code or model output.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
* subsection 3.2: How N and k were set in the experiment?
* 211-212: Does this mean that each of the folds (d), which is a division of the corpus D according to the number of concepts, was given a different weight?
* 237: The author mentioned that the pipeline process, which retrieves N sentences from D, and then filters k prototypes, is performed during inference time. If so, is it correct to understand that there are k input sets for the model and k outputs as well?
* subsection 3.4: The authors describe how they apply Moco to their structure through this subsection, but the descriptions seem to be too dense and insufficient to give readers a clear understanding of their model. Especially, I think it is necessary to explain where the memory bank is located in their structure and/or how the input/output is connected.
* 310-318: The terminology "key" and "query" appear without any explanation. Does this correspond to the query and key mentioned in the transformer's attention?
* 350: What does "query-key pairs" mean here?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
     Overall Recommendation - Long Paper: 3


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
In this paper, the authors proposed a knowledge filtering and contrastive learning based generation model. The proposed model can retrieve related concepts by the knowledge filter module. The constructive learning objective can improve the performance on both encoder and decoder sides. Experimental results on the CommonGen benchmark show that the proposed method outperforms the previous SOTA model significantly.

1. The inference efficiency will largely decrease when many candidates need to retrieve. The authors should report the inference efficiency in this paper. 

2. Some advanced methods, e.g., BERT Score, also can retrieve related sentences or segments given the source sentence. The authors should give a comparison to verify the effectiveness of the proposed knowledge filter model.

3. Contrastive learning has been widely used in NLP tasks. Wei et al., 2021 proposed a contrastive learning framework to learning universal representation across language. Lee et al., 2021 applied contrastive learning to the NLG tasks. The authors should cite these paper.




Missing References

Wei et al., ON LEARNING UNIVERSAL REPRESENTATIONS ACROSS LANGUAGE. In ICLR 2021

Lee et al., CONTRASTIVE LEARNING WITH ADVERSARIAL PERTURBATIONS FOR CONDITIONAL TEXT GENERATION. In ICLR 2021
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
     Overall Recommendation - Long Paper: 2.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper presents KFC, a method for knowledge filtering with contrastive learning for commonsense generation within the retrieval-generation framework.  KFC first uses pretrained BERT to filter prototype candidates obtained in the retrieval stage and then generates sentences based on the resulting relevant prototypes with a encoder-decoder model. For learning a better generation model, the authors introduce two contrastive signals for encoder and decoder. Experiments show that the proposed model achieves substantial improvements over several baselines. 

Strengths
- Technical contributions of prototype filtering and CL for commonsense generation
- Strong empirical results

Weaknesses:
- Retrieval, as well as CL, are likely to make the traininig/inference procedures very slow, making the proposed method less efficient. The paper, however, did not provide any analysis about efficiency. 
- Despite the task is to generate languages that reflects everyday scenarios, the manuscript lacks of case study to show qualitatively how natural and coherent the model can generate.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Please refer to strengths
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Please refer to weaknesses
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
     Overall Recommendation - Long Paper: 3.5

